Efficient Surface-Aware Semi-Global Matching with Multi-View Plane-Sweep Sampling

Online augmentation of an oblique aerial image sequence with structural information is an essential aspect in the process of 3D scene interpretation and analysis. One key aspect in this is the efficient dense image matching and depth estimation. Here, the Semi-Global Matching (SGM) approach has proven to be one of the most widely used algorithms for efficient depth estimation, providing a good trade-off between accuracy and computational complexity. However, SGM only models a first-order smoothness assumption, thus favoring fronto-parallel surfaces. In this work, we present a hierarchical algorithm that allows for efficient depth and normal map estimation together with confidence measures for each estimate. Our algorithm relies on a plane-sweep multi-image matching followed by an extended SGM optimization that allows to incorporate local surface orientations, thus achieving more consistent and accurate estimates in areasmade up of slanted surfaces, inherent to oblique aerial imagery. We evaluate numerous configurations of our algorithm on two different datasets using an absolute and relative accuracy measure. In our evaluation, we show that the results of our approach are comparable to the ones achieved by refined Structure-from-Motion (SfM) pipelines, such as COLMAP, which are designed for offline processing. In contrast, however, our approach only considers a confined image bundle of an input sequence, thus allowing to perform an online and incremental computation at 1Hz-2Hz.

==> figures/ROC_DTU_L1-rel-Density.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ROC_DTU_L1-rel-Density.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.14178964,0.07795139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.29964263,0.07795139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.45749564,0.07795139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.61534864,0.07795139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.77320165,0.07795139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.93105465,0.07795139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.4407552,0.03476562){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conf. Thresh\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.06811342,0.10471643){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.000\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.06811342,0.16906828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.002\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.06811342,0.23342013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.004\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.06811342,0.29777198){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.006\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.06811342,0.36212383){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.008\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.06811342,0.42647568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.010\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.06811342,0.49082753){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.012\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.06811342,0.55517938){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.014\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.06811342,0.61953123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.016\end{tabular}}}}%
    \put(0.05115017,0.21017795){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}mL1-rel * Density\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.77226561,0.58396989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}fp-ncc-img\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.77226561,0.54317128){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}sn-ct-img\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{ROC_DTU_L1-rel-Density.pdf}}%
    \put(0.77226561,0.50237267){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}pg-ncc-img\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/ROC_TMB_L1-rel-Density.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ROC_TMB_L1-rel-Density.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.10706742,0.07795139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.27186488,0.07795139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.4366623,0.07795139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.60145975,0.07795139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.7662572,0.07795139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.93105465,0.07795139){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.42339409,0.03476562){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conf. Thresh\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.06876447,0.10471643){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.06876447,0.16906828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.06876447,0.23342013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.06876447,0.29777198){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.06876447,0.36212383){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.06876447,0.42647568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.06876447,0.49082753){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.06876447,0.55517938){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.06876447,0.61953123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.05180121,0.21017795){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}mL1-rel * Density\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.79425635,0.58396989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}fp-ct-img\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.79425635,0.54317128){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}sn-ct-img\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{ROC_TMB_L1-rel-Density.pdf}}%
    \put(0.79425635,0.50237267){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}pg-ct-img\end{tabular}}}}%
  \end{picture}%
\endgroup%

